Bifundamental Multiscalar Fixed Points in $d=3-\epsilon$

We study fixed-points of scalar fields that transform in the bifundamental representation of $O(N)\times O(M)$ in $3-\epsilon$ dimensions, generalizing the classic tricritical sextic vector model. In the limit where $N$ is large but $M$ is finite, we determine the complete beta function to order $1/N$ for arbitrary $M$. We find a rich collection of large-$N$ fixed-points in $d=3$, as well as fixed-points in $d=3-\epsilon$, that can be studied to all orders in the parameter $\hat{\epsilon}=N\epsilon$. With the goal of defining a large-$N$ nonsupersymmetric conformal field theory dominated by a web of planar diagrams, we also study fixed-points in the ``bifundamental'' large-$N$ limit, in which $M$ and $N$ are both large, but the ratio $M/N$ is held fixed. We find a unique infrared fixed-point in $d=3-\epsilon$, which we determine to order $\epsilon^2$. When $M/N \ll 1$, we also find an ultraviolet fixed-point in $d=3$ and $d=3-\epsilon$ that merges with the infrared fixed-point at $\epsilon \sim O(M/N)$. We expect at least one of two candidate fixed-points in integer dimensions -- the infrared fixed-point in $d=2$ and the ultraviolet fixed-point in $d=3$ -- to survive for finite values of $M/N$.

==> Four-Loop_Results.txt <==
(* This file contains the four-loop beta functions, four-loop anomalous dimensions, and four-loop potential of the sextic theory at finite N and M, given in Appendices A, B and D of the paper.
The syntax used is that of the Wolfram language (i.e., Mathematica,) so the entire file can be copied and pasted into Mathematica.
However, it should not be hard to convert this to any other syntax. For any questions, contact sprakash@dei.ac.in.
Here, n1=N, n2=M, g1=g_1, g2=g_2, and g3=g_3. Beta1 is the beta function for g1, Beta2 is the beta function for g2 and Beta3 is the beta function for g3. *)(* 4-loop beta functions *)

Beta1 = (8*g2^2*(32 + n1*n2) + g1^2*(300 + 36*n2 + 9*n1*(4 + n2)) + 48*g1*(10*g3 + g2*(9 + 2*n1 + 2*n2)))/
  (5760*Pi^2) -
 (27*g1^3*(n1^3*(4 + n2)*Pi^2 + n1^2*(1696 + 372*n2 + 34*n2^2 + 148*Pi^2 + 21*n2*Pi^2) +
     n1*(n2^3*Pi^2 + 3*n2^2*(124 + 7*Pi^2) + 48*n2*(148 + 11*Pi^2) + 8*(3102 + 277*Pi^2)) +
     4*(23976 + 2390*Pi^2 + n2^3*Pi^2 + n2^2*(424 + 37*Pi^2) + n2*(6204 + 554*Pi^2))) +
   32*g2^2*(54*g3*(4*n1^2*n2^2 + 384*(9 + Pi^2) + n1*n2*(248 + 21*Pi^2)) +
     g2*(n1^2*n2*(480 + 23*Pi^2) + 8*(7200 + 2124*n2 + 776*Pi^2 + 203*n2*Pi^2) +
       n1*(n2^2*(480 + 23*Pi^2) + n2*(1704 + 137*Pi^2) + 8*(2124 + 203*Pi^2)))) +
   108*g1^2*(2*g3*(4*n1^2*(140 + 9*Pi^2) + 3*n1*(2192 + 568*n2 + 216*Pi^2 + 51*n2*Pi^2) +
       4*(7640 + 891*Pi^2 + n2^2*(140 + 9*Pi^2) + 6*n2*(274 + 27*Pi^2))) +
     g2*(4*n1^3*Pi^2 + n1^2*(1056 + 312*n2 + 80*Pi^2 + 17*n2*Pi^2) +
       n1*(n2^2*(312 + 17*Pi^2) + n2*(3816 + 305*Pi^2) + 4*(4728 + 415*Pi^2)) +
       4*(16248 + 1715*Pi^2 + n2^3*Pi^2 + 4*n2^2*(66 + 5*Pi^2) + n2*(4728 + 415*Pi^2)))) +
   72*g1*(12*g3^2*(5936 - 8*n1^2*n2^2 + 720*Pi^2 + 3*n1*n2*(124 + 15*Pi^2)) +
     36*g2*g3*(n1^2*n2*(20 + Pi^2) + n1*(n2^2*(20 + Pi^2) + n2*(92 + 7*Pi^2) + 4*(292 + 31*Pi^2)) +
       4*(996 + 112*Pi^2 + n2*(292 + 31*Pi^2))) +
     g2^2*(n1^3*n2*Pi^2 + n1^2*(9*n2*(12 + Pi^2) + n2^2*(30 + Pi^2) + 24*(78 + 5*Pi^2)) +
       8*(3*n2^2*(78 + 5*Pi^2) + 3*n2*(884 + 83*Pi^2) + 14*(867 + 94*Pi^2)) +
       n1*(n2^3*Pi^2 + 9*n2^2*(12 + Pi^2) + 24*(884 + 83*Pi^2) + n2*(7092 + 533*Pi^2)))))/
  (398131200*Pi^4) - 2*g1*Epsilon;

Beta2 = (9*g1^2*(16 + 3*n1 + 3*n2) + 8*g2*(g2*(16 + 7*n1 + 7*n2) + 6*g3*(18 + n1*n2)) +
   12*g1*(12*g3*(2 + n1 + n2) + g2*(38 + 2*n1 + 2*n2 + n1*n2)))/(5760*Pi^2) -
 (27*g1^3*(20400 + 2260*Pi^2 + n1^3*Pi^2 + n2^3*Pi^2 + 25*n2^2*(12 + Pi^2) + 6*n2*(940 + 91*Pi^2) +
     n1^2*(25*(12 + Pi^2) + 6*n2*(15 + Pi^2)) + n1*(6*n2^2*(15 + Pi^2) + 6*(940 + 91*Pi^2) +
       n2*(1140 + 101*Pi^2))) +
   24*g1*(36*g3^2*(n1^2*n2*(62 + 3*Pi^2) + 2*(2 + n2)*(532 + 51*Pi^2) +
       n1*(2*n2*(62 + 3*Pi^2) + n2^2*(62 + 3*Pi^2) + 2*(532 + 51*Pi^2))) +
     6*g2*g3*(n1^3*n2*Pi^2 + n2^2*(936 + 62*Pi^2) + 6*n2*(948 + 77*Pi^2) + 4*(8112 + 841*Pi^2) +
       2*n1^2*(468 + 31*Pi^2 + 3*n2*(8 + Pi^2) + n2^2*(12 + Pi^2)) +
       n1*(n2^3*Pi^2 + 6*n2^2*(8 + Pi^2) + 6*n2*(604 + 45*Pi^2) + 6*(948 + 77*Pi^2))) +
     g2^2*(7*n1^3*Pi^2 + 7*n2^3*Pi^2 + n2^2*(816 + 77*Pi^2) + 8*(8922 + 923*Pi^2) +
       n2*(24192 + 2222*Pi^2) + n1^2*(816 + 77*Pi^2 + 6*n2*(89 + 7*Pi^2)) +
       n1*(24192 + 2222*Pi^2 + 6*n2^2*(89 + 7*Pi^2) + n2*(3516 + 289*Pi^2)))) +
   8*g2*(108*g3^2*(4816 + 512*Pi^2 + n1^2*n2^2*(18 + Pi^2) + n1*n2*(644 + 57*Pi^2)) +
     g2^2*(4*n1^3*n2*Pi^2 + 2*n1^2*(1160 + 90*Pi^2 + 9*n2*(6 + Pi^2) + 3*n2^2*(12 + Pi^2)) +
       n1*(15168 + 1356*Pi^2 + 4*n2^3*Pi^2 + 18*n2^2*(6 + Pi^2) + 21*n2*(484 + 39*Pi^2)) +
       4*(23788 + 2506*Pi^2 + 5*n2^2*(116 + 9*Pi^2) + n2*(3792 + 339*Pi^2))) +
     3*g2*g3*(n1^3*n2^2*Pi^2 + n1^2*n2*(1632 + (112 + 4*n2 + n2^2)*Pi^2) +
       4*n1*(9168 + 874*Pi^2 + 67*n2*(12 + Pi^2) + 4*n2^2*(102 + 7*Pi^2)) +
       8*(8616 + 866*Pi^2 + n2*(4584 + 437*Pi^2)))) +
   18*g1^2*(6*g3*(2*n1^3*Pi^2 + n1^2*(248 + 22*Pi^2 + n2*(124 + 9*Pi^2)) +
       n1*(6040 + 508*Pi^2 + 13*n2*(68 + 5*Pi^2) + n2^2*(124 + 9*Pi^2)) +
       2*(8264 + 802*Pi^2 + n2^3*Pi^2 + n2^2*(124 + 11*Pi^2) + n2*(3020 + 254*Pi^2))) +
     g2*(n1^3*(2 + n2)*Pi^2 + n1^2*(1920 + 176*Pi^2 + n2^2*(30 + Pi^2) + n2*(168 + 13*Pi^2)) +
       n1*(23448 + 2258*Pi^2 + n2^3*Pi^2 + n2^2*(168 + 13*Pi^2) + n2*(7344 + 643*Pi^2)) +
       2*(n2^3*Pi^2 + n2^2*(960 + 88*Pi^2) + 8*(6408 + 683*Pi^2) + n2*(11724 + 1129*Pi^2)))))/
  (132710400*Pi^4) - 2*g2*Epsilon;

Beta3 = (21*g1^2 + 12*g1*(12*g3 + g2*(3 + n1 + n2)) +
   4*(24*g2*g3*(1 + n1 + n2) + g2^2*(21 + n1 + n2 + n1*n2) + 6*g3^2*(22 + 3*n1*n2)))/(5760*Pi^2) -
 (27*g1^3*(10*n1^2*(12 + Pi^2) + n1*(1620 + 390*n2 + 186*Pi^2 + 49*n2*Pi^2) +
     2*(4140 + 570*Pi^2 + 5*n2^2*(12 + Pi^2) + n2*(810 + 93*Pi^2))) +
   36*g1*(6*g3^2*(3*n1^3*n2*Pi^2 + n1^2*(560 + (48 + 9*n2 + 9*n2^2)*Pi^2) +
       8*(1876 + 177*Pi^2 + 6*n2*(35 + 3*Pi^2) + n2^2*(70 + 6*Pi^2)) +
       3*n1*(560 + 48*Pi^2 + 3*n2^2*Pi^2 + n2^3*Pi^2 + 8*n2*(101 + 8*Pi^2))) +
     12*g2*g3*(6096 + 550*Pi^2 + 2*n1^3*Pi^2 + 2*n2^3*Pi^2 + n2^2*(60 + 11*Pi^2) +
       n2*(3156 + 277*Pi^2) + n1^2*(60 + 11*Pi^2 + 3*n2*(28 + 5*Pi^2)) +
       n1*(3156 + 277*Pi^2 + 3*n2^2*(28 + 5*Pi^2) + n2*(312 + 37*Pi^2))) +
     g2^2*(35088 + 3576*Pi^2 + n2^3*Pi^2 + n1^3*(1 + n2)*Pi^2 + 20*n2*(336 + 31*Pi^2) +
       n2^2*(816 + 103*Pi^2) + n1^2*(816 + 103*Pi^2 + 9*n2*(8 + Pi^2) + 2*n2^2*(12 + Pi^2)) +
       n1*(6720 + 620*Pi^2 + n2^3*Pi^2 + 9*n2^2*(8 + Pi^2) + 6*n2*(574 + 59*Pi^2)))) +
   54*g1^2*(2*g3*(n2^2*(340 + 39*Pi^2) + n1^2*(340 - 24*n2 - 8*n2^2 + 39*Pi^2) +
       3*n2*(836 + 81*Pi^2) + 6*(1984 + 189*Pi^2) + 3*n1*(836 - 8*n2^2 + 81*Pi^2 +
         n2*(332 + 43*Pi^2))) + g2*(n1^3*Pi^2 + n2^3*Pi^2 + n2^2*(156 + 17*Pi^2) +
       6*n2*(766 + 83*Pi^2) + 8*(1827 + 194*Pi^2) + n1^2*(156 + 17*Pi^2 + n2*(78 + 7*Pi^2)) +
       n1*(n2^2*(78 + 7*Pi^2) + n2*(654 + 56*Pi^2) + 6*(766 + 83*Pi^2)))) +
   4*(162*g2*g3^2*(1 + n1 + n2)*(n1^2*n2^2*Pi^2 + 112*(32 + 3*Pi^2) + 4*n1*n2*(88 + 7*Pi^2)) +
     54*g3^3*(n1^3*n2^3*Pi^2 + 2*n1^2*n2^2*(212 + 17*Pi^2) + 32*(826 + 85*Pi^2) +
       4*n1*n2*(1716 + 155*Pi^2)) + g2^3*(n1^3*(28 + n2 + n2^2)*Pi^2 +
       n1^2*(6*n2^2*Pi^2 + n2^3*Pi^2 + 24*(80 + 7*Pi^2) + n2*(2136 + 253*Pi^2)) +
       n1*(54624 + 5100*Pi^2 + n2^3*Pi^2 + 24*n2*(327 + 28*Pi^2) + n2^2*(2136 + 253*Pi^2)) +
       4*(7*n2^3*Pi^2 + 6*n2^2*(80 + 7*Pi^2) + 8*(3069 + 299*Pi^2) + 3*n2*(4552 + 425*Pi^2))) +
     18*g2^2*g3*(8*n1^3*n2*Pi^2 + n1^2*(2*n2^2*(54 + 11*Pi^2) + n2*(108 + 19*Pi^2) +
         4*(468 + 37*Pi^2)) + 4*(n2^2*(468 + 37*Pi^2) + n2*(1536 + 125*Pi^2) + 4*(2583 + 262*Pi^2)) +
       n1*(6144 + 500*Pi^2 + 8*n2^3*Pi^2 + n2^2*(108 + 19*Pi^2) + n2*(8052 + 673*Pi^2)))))/
  (398131200*Pi^4) - 2*g3*Epsilon;

GammaPhi= ((3*g1^2*(4*(3 + n2)^2 + n1^2*(4 + 3*n2 + n2^2) + 3*n1*(8 + 7*n2 + n2^2)) +
   24*g1*(2*g3*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2)) +
     g2*(8 + 7*n2 + n2^2 + n1^2*(1 + n2) + n1*(7 + 4*n2 + n2^2))) +
   4*(6*g3^2*(8 + 6*n1*n2 + n1^2*n2^2) + 12*g2*g3*(n1^2*n2 + 4*(1 + n2) + n1*(4 + n2 + n2^2)) +
     g2^2*(n1^2*(4 + n2 + n2^2) + 4*(7 + 4*n2 + n2^2) + n1*(16 + 19*n2 + n2^2)))))/(132710400*Pi^4);

GammaRho=((3*g1^2*(4*(3 + n2)^2 + n1^2*(4 + 3*n2 + n2^2) + 3*n1*(8 + 7*n2 + n2^2)) +
   24*g1*(2*g3*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2)) +
     g2*(8 + 7*n2 + n2^2 + n1^2*(1 + n2) + n1*(7 + 4*n2 + n2^2))) +
   4*(6*g3^2*(8 + 6*n1*n2 + n1^2*n2^2) + 12*g2*g3*(n1^2*n2 + 4*(1 + n2) + n1*(4 + n2 + n2^2)) +
     g2^2*(n1^2*(4 + n2 + n2^2) + 4*(7 + 4*n2 + n2^2) + n1*(16 + 19*n2 + n2^2)))))/(4147200*Pi^4);

(* The anomalous dimension of the quartic operators is a matrix with components GammaNu11, GammaNu12, GammaNu21, and GammaNu22 listed below *)

GammaNu11 = ((3*g1*(n1*(2 + n2) + 2*(5 + n2)) + 4*(6*g3 + g2*(5 + 2*n1 + 2*n2))))/(1440*Pi^2) -
 ((3*g1^2*(3*n1^3*(2 + n2)*Pi^2 + n1^2*(1360 + 150*Pi^2 + n2^2*(106 + 3*Pi^2) +
        n2*(552 + 39*Pi^2)) + 2*(3*n2^3*Pi^2 + 48*(369 + 26*Pi^2) + n2^2*(680 + 75*Pi^2) +
        6*n2*(1130 + 87*Pi^2)) + 3*n1*(4520 + 348*Pi^2 + n2^3*Pi^2 + n2^2*(184 + 13*Pi^2) +
        n2*(2128 + 139*Pi^2))) + 24*g1*(2*g3*(4096 + 330*Pi^2 + 4*n1^2*(49 + 3*Pi^2) +
        4*n2^2*(49 + 3*Pi^2) + 3*n2*(460 + 33*Pi^2) + 3*n1*(460 + 33*Pi^2 + n2*(220 + 17*Pi^2))) +
      g2*(8096 + 610*Pi^2 + 2*n1^3*Pi^2 + 2*n2^3*Pi^2 + n2^2*(292 + 26*Pi^2) + n2*(3580 + 263*Pi^2) +
        n1^2*(292 + 26*Pi^2 + n2*(160 + 11*Pi^2)) + n1*(3580 + 263*Pi^2 + n2^2*(160 + 11*Pi^2) +
          n2*(1168 + 85*Pi^2)))) +
    4*(12*g3^2*(-10*n1^2*n2^2 + 3*n1*n2*(52 + 3*Pi^2) + 16*(121 + 9*Pi^2)) +
      12*g2*g3*(4*n1^2*n2*(13 + Pi^2) + n1*(4*n2^2*(13 + Pi^2) + n2*(124 + 7*Pi^2) +
          4*(388 + 29*Pi^2)) + 4*(820 + 62*Pi^2 + n2*(388 + 29*Pi^2))) +
      g2^2*(2*n1^3*n2*Pi^2 + 2*n1^2*(488 + 44*Pi^2 + n2^2*(32 + Pi^2) + n2*(50 + 4*Pi^2)) +
        8*(3206 + 236*Pi^2 + n2^2*(122 + 11*Pi^2) + n2*(1004 + 77*Pi^2)) +
        n1*(8032 + 616*Pi^2 + 2*n2^3*Pi^2 + 4*n2^2*(25 + 2*Pi^2) + n2*(4348 + 291*Pi^2))))))/
  (66355200*Pi^4);

GammaNu12 = ((12*g1*(2 + n1 + n2) + 4*g2*(8 + n1*n2)))/(1440*Pi^2) -
 ((18*g1^2*(2*n1^3*Pi^2 + n1^2*(248 + 22*Pi^2 + n2*(124 + 9*Pi^2)) +
      n1*(2792 + 178*Pi^2 + 13*n2*(68 + 5*Pi^2) + n2^2*(124 + 9*Pi^2)) +
      2*(2856 + 202*Pi^2 + n2^3*Pi^2 + n2^2*(124 + 11*Pi^2) + n2*(1396 + 89*Pi^2))) +
    4*(36*g2*g3*(8 + n1*n2)*(16*(13 + Pi^2) + n1*n2*(16 + Pi^2)) +
      g2^2*(n1^3*n2^2*Pi^2 + 16*(1400 + 692*n2 + 106*Pi^2 + 49*n2*Pi^2) +
        n1^2*n2*(880 + (52 + 4*n2 + n2^2)*Pi^2) + 4*n1*(n2^2*(220 + 13*Pi^2) + n2*(448 + 34*Pi^2) +
          4*(692 + 49*Pi^2)))) + 24*g1*(18*g3*(16*(2 + n2)*(13 + Pi^2) + n1^2*n2*(16 + Pi^2) +
        n1*(16*(13 + Pi^2) + 2*n2*(16 + Pi^2) + n2^2*(16 + Pi^2))) +
      g2*(n1^3*n2*Pi^2 + 2*n1^2*(3*n2*(8 + Pi^2) + n2^2*(12 + Pi^2) + 8*(31 + 2*Pi^2)) +
        4*(2240 + 166*Pi^2 + 4*n2^2*(31 + 2*Pi^2) + n2*(792 + 57*Pi^2)) +
        n1*(3168 + 228*Pi^2 + n2^3*Pi^2 + 6*n2^2*(8 + Pi^2) + 2*n2*(928 + 57*Pi^2))))))/(66355200*Pi^4);

GammaNu21 = ((3*g1*(3 + n1 + n2) + 2*(6*g3*(1 + n1 + n2) + g2*(9 + n1 + n2 + n1*n2))))/(1440*Pi^2) -
 ((9*g1^2*(5112 + 418*Pi^2 + n1^3*Pi^2 + n2^3*Pi^2 + n2^2*(156 + 17*Pi^2) + 4*n2*(525 + 47*Pi^2) +
      n1^2*(156 + 17*Pi^2 + n2*(78 + 7*Pi^2)) + n1*(n2^2*(78 + 7*Pi^2) + 4*(525 + 47*Pi^2) +
        n2*(654 + 56*Pi^2))) + 12*g1*(6*g3*(n1^3*Pi^2 + n2^3*Pi^2 + 12*n2*(68 + 5*Pi^2) +
        n2^2*(48 + 7*Pi^2) + n1^2*(1 + n2)*(48 + 7*Pi^2) + 6*(232 + 17*Pi^2) +
        n1*(816 + 60*Pi^2 + n2^2*(48 + 7*Pi^2) + 3*n2*(64 + 7*Pi^2))) +
      g2*(8928 + 678*Pi^2 + n2^3*Pi^2 + n1^3*(1 + n2)*Pi^2 + 8*n2*(375 + 32*Pi^2) +
        n2^2*(360 + 47*Pi^2) + n1^2*(360 + 47*Pi^2 + 9*n2*(8 + Pi^2) + 2*n2^2*(12 + Pi^2)) +
        n1*(n2^3*Pi^2 + 9*n2^2*(8 + Pi^2) + 24*n2*(67 + 6*Pi^2) + 8*(375 + 32*Pi^2)))) +
    2*(18*g3^2*(1 + n1 + n2)*(n1^2*n2^2*Pi^2 + 20*n1*n2*(12 + Pi^2) + 8*(216 + 17*Pi^2)) +
      12*g2*g3*(3*n1^3*n2*Pi^2 + n1^2*(40*(12 + Pi^2) + n2*(48 + 9*Pi^2) + n2^2*(48 + 9*Pi^2)) +
        4*(1560 + 121*Pi^2 + 10*n2^2*(12 + Pi^2) + n2*(432 + 35*Pi^2)) +
        n1*(3*n2^3*Pi^2 + n2^2*(48 + 9*Pi^2) + 4*(432 + 35*Pi^2) + 2*n2*(1008 + 79*Pi^2))) +
      g2^2*(n1^3*(12 + n2 + n2^2)*Pi^2 + 12*(2040 + 163*Pi^2 + n2^3*Pi^2 + n2^2*(72 + 7*Pi^2) +
          n2*(1168 + 93*Pi^2)) + n1^2*(864 + 84*Pi^2 + 6*n2^2*Pi^2 + n2^3*Pi^2 +
          n2*(936 + 109*Pi^2)) + n1*(n2^3*Pi^2 + 12*n2*(298 + 27*Pi^2) + 12*(1168 + 93*Pi^2) +
          n2^2*(936 + 109*Pi^2))))))/(66355200*Pi^4);

GammaNu22 = ((12*g1 + 2*(4*g2*(1 + n1 + n2) + 6*g3*(4 + n1*n2))))/(1440*Pi^2) -
 ((6*g1^2*(7344 + 684*Pi^2 + n2^2*(308 + 39*Pi^2) +
      n1^2*(308 - 48*n2 - 16*n2^2 + 39*Pi^2) + 3*n2*(772 + 81*Pi^2) +
      3*n1*(772 - 16*n2^2 + 81*Pi^2 + n2*(276 + 43*Pi^2))) +
    12*g1*(2*g3*(3*n1^3*n2*Pi^2 + 6*n2*(196 + 15*Pi^2) +
        n2^2*(392 + 30*Pi^2) + 8*(664 + 51*Pi^2) +
        n1^2*(392 + (30 + 9*n2 + 9*n2^2)*Pi^2) +
        3*n1*(392 + 30*Pi^2 + 3*n2^2*Pi^2 + n2^3*Pi^2 +
          8*n2*(61 + 5*Pi^2))) + 2*g2*(2*n1^3*Pi^2 + 2*n2^3*Pi^2 +
        11*n2^2*(4 + Pi^2) + 4*(896 + 73*Pi^2) + n2*(1860 + 163*Pi^2) +
        n1^2*(11*(4 + Pi^2) + n2*(68 + 15*Pi^2)) +
        n1*(1860 + 163*Pi^2 + n2^2*(68 + 15*Pi^2) + n2*(248 + 37*Pi^2)))) +
    2*(12*g2*g3*(1 + n1 + n2)*(4064 + 584*n1*n2 + 312*Pi^2 + 54*n1*n2*Pi^2 +
        3*n1^2*n2^2*Pi^2) + 6*g3^2*(4 + n1*n2)*(4528 + 348*Pi^2 +
        3*n1^2*n2^2*Pi^2 + 2*n1*n2*(340 + 27*Pi^2)) +
      2*g2^2*(8*n1^3*n2*Pi^2 + n1^2*(976 + 100*Pi^2 + n2*(92 + 19*Pi^2) +
          n2^2*(92 + 22*Pi^2)) + 4*(4132 + 325*Pi^2 + n2^2*(244 + 25*Pi^2) +
          n2*(840 + 74*Pi^2)) + n1*(8*n2^3*Pi^2 + n2^2*(92 + 19*Pi^2) +
          8*(420 + 37*Pi^2) + n2*(4548 + 397*Pi^2))))))/(66355200*Pi^4);

(* The beta functions can be written as the gradient of the potential U mentioned in Appendix D. *)

U=(n1*n2*(9*g1^3*(5360 + 4632*n2 + 1188*n2^2 + 84*n2^3 +
      3*n1^3*(28 + 28*n2 + 7*n2^2 + n2^3) +
      12*n1*(386 + 352*n2 + 87*n2^2 + 7*n2^3) +
      n1^2*(1188 + 1044*n2 + 307*n2^2 + 21*n2^3)) +
    72*g1*(24*g3^2*(3*n1^3*n2 + 22*(4 + 3*n2 + n2^2) +
        n1^2*(22 + 9*n2 + 9*n2^2) + 3*n1*(22 + 26*n2 + 3*n2^2 + n2^3)) +
      24*g2*g3*(n1^3*(4 + n2 + n2^2) + n1^2*(34 + 41*n2 + 4*n2^2 + n2^3) +
        n1*(154 + 116*n2 + 41*n2^2 + n2^3) + 2*(80 + 77*n2 + 17*n2^2 +
          2*n2^3)) + g2^2*(n1^3*(32 + 36*n2 + 3*n2^2 + n2^3) +
        n1^2*(484 + 352*n2 + 121*n2^2 + 3*n2^3) +
        4*(500 + 427*n2 + 121*n2^2 + 8*n2^3) +
        4*n1*(427 + 412*n2 + 88*n2^2 + 9*n2^3))) +
    216*g1^2*(2*g3*(324 + 288*n2 + 86*n2^2 + 6*n2^3 + 6*n1^3*(1 + n2) +
        n1^2*(86 + 57*n2 + 17*n2^2) + 3*n1*(96 + 91*n2 + 19*n2^2 + 2*n2^3)) +
      g2*(3*n1^3*(4 + 3*n2 + n2^2) + n1^2*(148 + 140*n2 + 29*n2^2 + 3*n2^3) +
        4*(163 + 149*n2 + 37*n2^2 + 3*n2^3) + n1*(596 + 503*n2 + 140*n2^2 +
          9*n2^3))) + 32*(18*g3^3*(176 + 156*n1*n2 + 40*n1^2*n2^2 +
        3*n1^3*n2^3) + 54*g2*g3^2*(3*n1^3*n2^2 + 88*(1 + n2) +
        n1^2*n2*(34 + 3*n2 + 3*n2^2) + n1*(88 + 34*n2 + 34*n2^2)) +
      9*g2^2*g3*(n1^3*n2*(16 + n2 + n2^2) + 24*(23 + 16*n2 + 5*n2^2) +
        n1^2*(120 + 58*n2 + 61*n2^2 + n2^3) + 2*n1*(192 + 239*n2 + 29*n2^2 +
          8*n2^3)) + g2^3*(n1^3*(28 + 13*n2 + 13*n2^2) +
        4*(367 + 347*n2 + 71*n2^2 + 7*n2^3) + n1^2*(284 + 372*n2 + 51*n2^2 +
          13*n2^3) + n1*(1388 + 1035*n2 + 372*n2^2 + 13*n2^3)))))/
  (25480396800*Pi^6) -
 (n1*n2*(27*g1^4*(n1^5*(28 + 28*n2 + 7*n2^2 + n2^3)*Pi^2 +
      2*n1^4*(17*n2^4 + 3*n2^3*(79 + 4*Pi^2) + 12*n2*(469 + 44*Pi^2) +
        8*(709 + 72*Pi^2) + 2*n2^2*(1007 + 82*Pi^2)) +
      n1^3*(n2^5*Pi^2 + 6*n2^4*(79 + 4*Pi^2) + 2*n2^3*(6105 + 403*Pi^2) +
        8*n2*(32091 + 2836*Pi^2) + 4*(62172 + 5759*Pi^2) +
        n2^2*(84012 + 6693*Pi^2)) + n1^2*(7*n2^5*Pi^2 +
        4*n2^4*(1007 + 82*Pi^2) + n2^3*(84012 + 6693*Pi^2) +
        8*n2^2*(81289 + 7129*Pi^2) + 8*(237072 + 23255*Pi^2) +
        4*n2*(477396 + 44867*Pi^2)) +
      4*(7*n2^5*Pi^2 + 4*n2^4*(709 + 72*Pi^2) + 72*(19708 + 2075*Pi^2) +
        36*n2*(39588 + 4061*Pi^2) + n2^3*(62172 + 5759*Pi^2) +
        n2^2*(474144 + 46510*Pi^2)) + 4*n1*(7*n2^5*Pi^2 +
        6*n2^4*(469 + 44*Pi^2) + 36*(39588 + 4061*Pi^2) +
        n2^3*(64182 + 5672*Pi^2) + n2^2*(477396 + 44867*Pi^2) +
        2*n2*(723252 + 71737*Pi^2))) +
    432*g1^3*(2*g3*(4*n1^5*(1 + n2)*Pi^2 + 2*n1^4*(848 + 86*Pi^2 +
          n2^2*(212 + 17*Pi^2) + n2*(636 + 57*Pi^2)) +
        n1^3*(33504 + 2988*Pi^2 + 3*n2^3*(344 + 29*Pi^2) +
          n2^2*(7800 + 673*Pi^2) + 4*n2*(8232 + 727*Pi^2)) +
        4*(n2^5*Pi^2 + n2^4*(424 + 43*Pi^2) + n2^3*(8376 + 747*Pi^2) +
          8*n2*(22263 + 2272*Pi^2) + 4*(43416 + 4655*Pi^2) +
          n2^2*(62344 + 5933*Pi^2)) + 2*n1*(356208 + 36352*Pi^2 +
          2*n2^5*Pi^2 + n2^4*(636 + 57*Pi^2) + 2*n2^3*(8232 + 727*Pi^2) +
          16*n2*(22752 + 2263*Pi^2) + n2^2*(116676 + 11047*Pi^2)) +
        n1^2*(n2^4*(424 + 34*Pi^2) + n2^3*(7800 + 673*Pi^2) +
          4*(62344 + 5933*Pi^2) + n2^2*(77112 + 7163*Pi^2) +
          n2*(233352 + 22094*Pi^2))) + g2*(2*n1^5*(4 + 3*n2 + n2^2)*Pi^2 +
        n1^4*(56*n2*(53 + 5*Pi^2) + n2^3*(124 + 7*Pi^2) +
          n2^2*(796 + 61*Pi^2) + 4*(724 + 73*Pi^2)) +
        n1^3*(n2^4*(124 + 7*Pi^2) + n2^3*(2200 + 157*Pi^2) +
          4*n2^2*(5267 + 431*Pi^2) + 8*n2*(7766 + 681*Pi^2) +
          8*(8126 + 747*Pi^2)) + 4*(2*n2^5*Pi^2 + n2^4*(724 + 73*Pi^2) +
          2*n2^3*(8126 + 747*Pi^2) + 4*n2*(89586 + 9169*Pi^2) +
          4*(87792 + 9305*Pi^2) + n2^2*(119336 + 11575*Pi^2)) +
        n1^2*(477344 + 46300*Pi^2 + 2*n2^5*Pi^2 + n2^4*(796 + 61*Pi^2) +
          4*n2^3*(5267 + 431*Pi^2) + n2^2*(152800 + 13639*Pi^2) +
          n2*(484120 + 45666*Pi^2)) + 2*n1*(3*n2^5*Pi^2 +
          28*n2^4*(53 + 5*Pi^2) + 4*n2^3*(7766 + 681*Pi^2) +
          8*(89586 + 9169*Pi^2) + n2^2*(242060 + 22833*Pi^2) +
          n2*(716736 + 71188*Pi^2)))) +
    32*(54*g3^4*(8 + 6*n1*n2 + n1^2*n2^2)*(n1^3*n2^3*Pi^2 +
        2*n1^2*n2^2*(212 + 17*Pi^2) + 32*(826 + 85*Pi^2) +
        4*n1*n2*(1716 + 155*Pi^2)) + 216*g2*g3^3*(n1^2*n2 + 4*(1 + n2) +
        n1*(4 + n2 + n2^2))*(n1^3*n2^3*Pi^2 + 2*n1^2*n2^2*(212 + 17*Pi^2) +
        32*(826 + 85*Pi^2) + 4*n1*n2*(1716 + 155*Pi^2)) +
      108*g2^2*g3^2*(3*n1^5*n2^3*Pi^2 + 4*n1^4*n2^2*(300 + 26*Pi^2 +
          n2*(9 + 2*Pi^2) + n2^2*(9 + 2*Pi^2)) +
        2*n1^2*(40768 + 4064*Pi^2 + n2^4*(600 + 52*Pi^2) +
          n2^3*(1988 + 169*Pi^2) + 16*n2*(1881 + 173*Pi^2) +
          15*n2^2*(2204 + 201*Pi^2)) + n1^3*n2*(3*n2^4*Pi^2 +
          4*n2^3*(9 + 2*Pi^2) + 8*(2516 + 225*Pi^2) + n2*(3976 + 338*Pi^2) +
          n2^2*(4084 + 347*Pi^2)) + 64*(7*(698 + 73*Pi^2) +
          n2^2*(1274 + 127*Pi^2) + n2*(3752 + 382*Pi^2)) +
        8*n1*(30016 + 3056*Pi^2 + n2^3*(2516 + 225*Pi^2) +
          n2^2*(7524 + 692*Pi^2) + n2*(40008 + 4007*Pi^2))) +
      4*g2^3*g3*(n1^5*n2^2*(52 + n2 + n2^2)*Pi^2 +
        n1^4*n2*(6*n2^3*Pi^2 + n2^4*Pi^2 + 6*n2*(428 + 51*Pi^2) +
          8*(2220 + 191*Pi^2) + n2^2*(2568 + 319*Pi^2)) +
        n1^3*(n2^5*Pi^2 + 24*n2^3*(399 + 40*Pi^2) + 128*(1497 + 137*Pi^2) +
          n2^4*(2568 + 319*Pi^2) + 24*n2*(6008 + 517*Pi^2) +
          24*n2^2*(6670 + 571*Pi^2)) + 64*(76758 + 8059*Pi^2 +
          n2^3*(2994 + 274*Pi^2) + 2*n2^2*(10185 + 991*Pi^2) +
          n2*(78294 + 8045*Pi^2)) + 8*n1*(n2^4*(2220 + 191*Pi^2) +
          3*n2^3*(6008 + 517*Pi^2) + 8*(78294 + 8045*Pi^2) +
          n2^2*(238620 + 22663*Pi^2) + n2*(555936 + 54875*Pi^2)) +
        2*n1^2*(26*n2^5*Pi^2 + 3*n2^4*(428 + 51*Pi^2) +
          12*n2^3*(6670 + 571*Pi^2) + 64*(10185 + 991*Pi^2) +
          n2^2*(229572 + 20117*Pi^2) + n2*(954480 + 90652*Pi^2))) +
      g2^4*(n1^5*n2*(44 + 5*n2 + 5*n2^2)*Pi^2 +
        4*n1^4*(2320 + 208*Pi^2 + 9*n2^3*(5 + Pi^2) + 2*n2^4*(9 + Pi^2) +
          8*n2*(206 + 19*Pi^2) + n2^2*(1693 + 169*Pi^2)) +
        32*(153134 + 16175*Pi^2 + n2^4*(290 + 26*Pi^2) +
          n2^3*(5420 + 487*Pi^2) + 16*n2*(9209 + 943*Pi^2) +
          n2^2*(50644 + 4944*Pi^2)) + n1^3*(5*n2^5*Pi^2 +
          36*n2^4*(5 + Pi^2) + 5*n2^3*(3972 + 341*Pi^2) +
          32*(5420 + 487*Pi^2) + 8*n2*(31868 + 2817*Pi^2) +
          n2^2*(59608 + 5062*Pi^2)) + n1^2*(5*n2^5*Pi^2 +
          n2^4*(6772 + 676*Pi^2) + 128*(12661 + 1236*Pi^2) +
          32*n2*(46267 + 4332*Pi^2) + n2^3*(59608 + 5062*Pi^2) +
          n2^2*(666900 + 59873*Pi^2)) + 4*n1*(11*n2^5*Pi^2 +
          8*n2^4*(206 + 19*Pi^2) + 128*(9209 + 943*Pi^2) +
          8*n2^2*(46267 + 4332*Pi^2) + n2^3*(63736 + 5634*Pi^2) +
          n2*(1268032 + 126123*Pi^2)))) +
    128*g1*(54*g3^3*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2))*
       (n1^3*n2^3*Pi^2 + 2*n1^2*n2^2*(212 + 17*Pi^2) + 32*(826 + 85*Pi^2) +
        4*n1*n2*(1716 + 155*Pi^2)) + 162*g2*g3^2*(n1^5*n2^2*Pi^2 +
        2*n1^4*n2*(3*n2*(6 + Pi^2) + 3*n2^2*(6 + Pi^2) + 2*(88 + 7*Pi^2)) +
        16*(5712 + 596*Pi^2 + 7*n2^3*(32 + 3*Pi^2) + 2*n2^2*(749 + 74*Pi^2) +
          7*n2*(826 + 85*Pi^2)) + n1^3*(6*n2^4*(6 + Pi^2) +
          112*(32 + 3*Pi^2) + n2^3*(144 + 17*Pi^2) + n2*(2696 + 226*Pi^2) +
          n2^2*(2948 + 247*Pi^2)) + n1^2*(n2^5*Pi^2 + 6*n2^4*(6 + Pi^2) +
          32*(749 + 74*Pi^2) + 8*n2^2*(1076 + 91*Pi^2) +
          n2^3*(2948 + 247*Pi^2) + n2*(35448 + 3362*Pi^2)) +
        n1*(4*n2^4*(88 + 7*Pi^2) + 112*(826 + 85*Pi^2) +
          n2^3*(2696 + 226*Pi^2) + 16*n2*(5156 + 509*Pi^2) +
          n2^2*(35448 + 3362*Pi^2))) + 9*g2^2*g3*
       (n1^5*n2*(16 + n2 + n2^2)*Pi^2 + n1^4*(9*n2^3*(8 + Pi^2) +
          2*n2^4*(12 + Pi^2) + 66*n2*(28 + 3*Pi^2) + 8*(468 + 37*Pi^2) +
          n2^2*(1944 + 215*Pi^2)) + n1^3*(n2^5*Pi^2 + 9*n2^4*(8 + Pi^2) +
          16*n2^3*(369 + 34*Pi^2) + 24*n2*(3552 + 311*Pi^2) +
          8*(7524 + 673*Pi^2) + 2*n2^2*(8964 + 787*Pi^2)) +
        n1^2*(n2^5*Pi^2 + n2^4*(1944 + 215*Pi^2) + 96*(5657 + 554*Pi^2) +
          2*n2^3*(8964 + 787*Pi^2) + 8*n2^2*(27483 + 2456*Pi^2) +
          6*n2*(82556 + 7699*Pi^2)) + 2*n1*(785328 + 80456*Pi^2 +
          8*n2^5*Pi^2 + 33*n2^4*(28 + 3*Pi^2) + 12*n2^3*(3552 + 311*Pi^2) +
          32*n2*(26406 + 2629*Pi^2) + 3*n2^2*(82556 + 7699*Pi^2)) +
        8*(203568 + 21488*Pi^2 + n2^4*(468 + 37*Pi^2) +
          12*n2^2*(5657 + 554*Pi^2) + n2^3*(7524 + 673*Pi^2) +
          2*n2*(98166 + 10057*Pi^2))) +
      g2^3*(n1^5*(28 + 13*n2 + 13*n2^2)*Pi^2 +
        3*n1^4*(n2^3*(232 + 19*Pi^2) + 8*(370 + 33*Pi^2) +
          10*n2*(378 + 37*Pi^2) + n2^2*(660 + 67*Pi^2)) +
        n1^3*(n2^4*(696 + 57*Pi^2) + 48*n2^2*(1734 + 149*Pi^2) +
          n2^3*(6096 + 505*Pi^2) + 6*n2*(32572 + 2859*Pi^2) +
          4*(55644 + 5015*Pi^2)) + 4*(7*n2^5*Pi^2 + 6*n2^4*(370 + 33*Pi^2) +
          n2^3*(55644 + 5015*Pi^2) + 16*(74220 + 7849*Pi^2) +
          6*n2*(202894 + 20817*Pi^2) + n2^2*(391908 + 38054*Pi^2)) +
        n1^2*(13*n2^5*Pi^2 + 3*n2^4*(660 + 67*Pi^2) +
          48*n2^3*(1734 + 149*Pi^2) + 7*n2^2*(70248 + 6253*Pi^2) +
          8*(195954 + 19027*Pi^2) + n2*(1689852 + 159095*Pi^2)) +
        n1*(4869456 + 499608*Pi^2 + 13*n2^5*Pi^2 + 30*n2^4*(378 + 37*Pi^2) +
          6*n2^3*(32572 + 2859*Pi^2) + 12*n2*(396928 + 39345*Pi^2) +
          n2^2*(1689852 + 159095*Pi^2)))) +
    144*g1^2*(12*g3^2*(6*n1^5*n2*Pi^2 + 8*n1^4*(-3*n2^3 - n2^4 +
          4*(35 + 3*Pi^2) + n2^2*(89 + 9*Pi^2) + n2*(93 + 9*Pi^2)) +
        3*n1^3*(-8*n2^4 + n2^3*(564 + 61*Pi^2) + 8*(812 + 75*Pi^2) +
          n2^2*(2044 + 177*Pi^2) + n2*(9720 + 826*Pi^2)) +
        8*(4*n2^4*(35 + 3*Pi^2) + 3*n2^3*(812 + 75*Pi^2) +
          7*n2^2*(3272 + 321*Pi^2) + 12*n2*(5488 + 561*Pi^2) +
          8*(8407 + 888*Pi^2)) + n1^2*(8*n2^4*(89 + 9*Pi^2) +
          48*n2*(3413 + 318*Pi^2) + 56*(3272 + 321*Pi^2) +
          n2^3*(6132 + 531*Pi^2) + n2^2*(72148 + 6429*Pi^2)) +
        6*n1*(87808 + 8976*Pi^2 + n2^5*Pi^2 + 4*n2^4*(31 + 3*Pi^2) +
          8*n2^2*(3413 + 318*Pi^2) + n2^3*(4860 + 413*Pi^2) +
          n2*(93408 + 9334*Pi^2))) + 12*g2*g3*(2*n1^5*(4 + n2 + n2^2)*Pi^2 +
        3*n1^4*(64*(11 + Pi^2) + 3*n2^3*(12 + Pi^2) + n2^2*(108 + 11*Pi^2) +
          n2*(848 + 82*Pi^2)) + n1^3*(9*n2^4*(12 + Pi^2) +
          n2^3*(1020 + 83*Pi^2) + 12*n2^2*(1426 + 127*Pi^2) +
          24*n2*(1784 + 159*Pi^2) + 8*(6480 + 569*Pi^2)) +
        8*(n2^5*Pi^2 + 24*n2^4*(11 + Pi^2) + n2^3*(6480 + 569*Pi^2) +
          24*n2*(5635 + 579*Pi^2) + 4*(32718 + 3469*Pi^2) +
          n2^2*(44328 + 4274*Pi^2)) + 2*n1*(n2^5*Pi^2 +
          3*n2^4*(424 + 41*Pi^2) + 12*n2^3*(1784 + 159*Pi^2) +
          96*(5635 + 579*Pi^2) + 6*n2*(88320 + 8737*Pi^2) +
          2*n2^2*(93732 + 8821*Pi^2)) + n1^2*(354624 + 34192*Pi^2 +
          2*n2^5*Pi^2 + n2^4*(324 + 33*Pi^2) + 12*n2^3*(1426 + 127*Pi^2) +
          4*n2*(93732 + 8821*Pi^2) + n2^2*(105108 + 9509*Pi^2))) +
      g2^2*(n1^5*(32 + 36*n2 + 3*n2^2 + n2^3)*Pi^2 +
        n1^4*(n2^4*(30 + Pi^2) + 3*n2^3*(66 + 5*Pi^2) + 64*(219 + 22*Pi^2) +
          12*n2*(978 + 89*Pi^2) + 4*n2^2*(1137 + 97*Pi^2)) +
        n1^3*(286080 + 25848*Pi^2 + n2^5*Pi^2 + 3*n2^4*(66 + 5*Pi^2) +
          6*n2^3*(2155 + 164*Pi^2) + 12*n2*(24766 + 2193*Pi^2) +
          n2^2*(80976 + 6740*Pi^2)) + n1^2*(3*n2^5*Pi^2 +
          4*n2^4*(1137 + 97*Pi^2) + 168*(13024 + 1261*Pi^2) +
          32*n2*(65883 + 6203*Pi^2) + n2^3*(80976 + 6740*Pi^2) +
          n2^2*(730764 + 65789*Pi^2)) + 8*(792648 + 84064*Pi^2 +
          4*n2^5*Pi^2 + 8*n2^4*(219 + 22*Pi^2) +
          21*n2^2*(13024 + 1261*Pi^2) + n2^3*(35760 + 3231*Pi^2) +
          n2*(799440 + 81884*Pi^2)) + 4*n1*(9*n2^5*Pi^2 +
          3*n2^4*(978 + 89*Pi^2) + 8*n2^2*(65883 + 6203*Pi^2) +
          n2^3*(74298 + 6579*Pi^2) + 8*(199860 + 20471*Pi^2) +
          n2*(1639896 + 162793*Pi^2))))))/(782757789696000*Pi^8) -
 (n1*n2*(3*g1^2*(4*(3 + n2)^2 + n1^2*(4 + 3*n2 + n2^2) +
      3*n1*(8 + 7*n2 + n2^2)) +
    24*g1*(2*g3*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2)) +
      g2*(8 + 7*n2 + n2^2 + n1^2*(1 + n2) + n1*(7 + 4*n2 + n2^2))) +
    4*(6*g3^2*(8 + 6*n1*n2 + n1^2*n2^2) + 12*g2*g3*(n1^2*n2 + 4*(1 + n2) +
        n1*(4 + n2 + n2^2)) + g2^2*(n1^2*(4 + n2 + n2^2) +
        4*(7 + 4*n2 + n2^2) + n1*(16 + 19*n2 + n2^2))))*Epsilon)/(1474560*Pi^4);

(* The inverse metric of Equation D.2 *)
 Tinv={{(n1*n2*(4*(3 + n2)^2 + n1^2*(4 + 3*n2 + n2^2) + 3*n1*(8 + 7*n2 + n2^2)))/
   (491520*Pi^4), (n1*n2*(8 + 7*n2 + n2^2 + n1^2*(1 + n2) +
     n1*(7 + 4*n2 + n2^2)))/(122880*Pi^4),
  (n1*n2*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2)))/(61440*Pi^4)},
 {(n1*n2*(8 + 7*n2 + n2^2 + n1^2*(1 + n2) + n1*(7 + 4*n2 + n2^2)))/
   (122880*Pi^4), (n1*n2*(n1^2*(4 + n2 + n2^2) + 4*(7 + 4*n2 + n2^2) +
     n1*(16 + 19*n2 + n2^2)))/(368640*Pi^4),
  (n1*n2*(n1^2*n2 + 4*(1 + n2) + n1*(4 + n2 + n2^2)))/(61440*Pi^4)},
 {(n1*n2*(4 + n1^2 + 3*n2 + n2^2 + 3*n1*(1 + n2)))/(61440*Pi^4),
  (n1*n2*(n1^2*n2 + 4*(1 + n2) + n1*(4 + n2 + n2^2)))/(61440*Pi^4),
  (n1*n2*(8 + 6*n1*n2 + n1^2*n2^2))/(61440*Pi^4)}};

